Integrated Real-Time Testbed for Wideband RFID and Wireless Power Transfer

This contribution presents an experimental integrated real-time 8 x 8 distributed MIMO (D-MIMO) testbed for wideband backscatter communication (BSC) and wireless power transfer (WPT). The testbed operates in the 2.45 GHz band with coherent sampling at 200 MS/s, employs a backscatter link frequency of 40 kHz, and uses wideband 5G NR reference signals for excitation. We evaluate the testbed by exploiting the estimated channel state information (CSI) in two target applications: wireless power transfer towards the backscatter device (BD) and real-time positioning of a BD in an indoor environment. In conjunction with the baseband processing chain introduced, the testbed requires less than 2 ms of total airtime to excite the system and acquire the signals for subsequent synchronization and CSI estimation on uplink BSC signals. With the CSI, we demonstrate effective energy harvesting gains of up to 12 dB.

==> figures/30_cdf_ncoh.csv <==
quantiles,probabilities
0.012651073737857387,0.0
0.012651073737857387,0.009345794392523364
0.015593835703023055,0.018691588785046728
0.015667580468984095,0.028037383177570093
0.02158548639026099,0.037383177570093455
0.04016603949893997,0.04672897196261682
0.04164177992116186,0.056074766355140186
0.053991964334483215,0.06542056074766354
0.05602414229672835,0.07476635514018691
0.05978470587976326,0.08411214953271028
0.062328188670861664,0.09345794392523364
0.06837456708857437,0.102803738317757
0.06879565199699915,0.11214953271028037
0.0778351145266399,0.12149532710280374
0.0795539681366439,0.1308411214953271
0.0809924837814357,0.14018691588785046
0.08468756300790745,0.14953271028037382
0.08551144214614816,0.1588785046728972
0.08625572701723981,0.16822429906542055
0.08898865345151094,0.17757009345794392
0.08930945765912007,0.18691588785046728
0.09462889959586371,0.19626168224299065
0.09481468497374983,0.205607476635514
0.09607992344818543,0.21495327102803738
0.09846268405157453,0.22429906542056074
0.10743125991544895,0.2336448598130841
0.1093871922055348,0.24299065420560748
0.11384614882788466,0.2523364485981308
0.11594532580056112,0.2616822429906542
0.11825850032411431,0.27102803738317754
0.11827413382795737,0.2803738317757009
0.11986232736383788,0.2897196261682243
0.12079166804164342,0.29906542056074764
0.12332376211500085,0.308411214953271
0.12848815151519077,0.3177570093457944
0.12944776485267068,0.32710280373831774
0.1334379677253499,0.3364485981308411
0.1353153274796629,0.34579439252336447
0.1354434948514907,0.35514018691588783
0.13941941753676185,0.3644859813084112
0.13990468089240315,0.37383177570093457
0.14091840577512263,0.38317757009345793
0.14123305375772843,0.3925233644859813
0.14438649374520826,0.40186915887850466
0.14493548167037262,0.411214953271028
0.14743556534204869,0.4205607476635514
0.1532964353686853,0.42990654205607476
0.15341883896387362,0.4392523364485981
0.1536723033547917,0.4485981308411215
0.15378871288167287,0.45794392523364486
0.15723276158456329,0.4672897196261682
0.15915921639864705,0.4766355140186916
0.16082647223198432,0.48598130841121495
0.16242673644548153,0.4953271028037383
0.164527709861405,0.5046728971962616
0.16861556621655055,0.514018691588785
0.16959540057169775,0.5233644859813084
0.16966721063080295,0.5327102803738317
0.1703347505942487,0.5420560747663551
0.1721279321195395,0.5514018691588785
0.17802607243463464,0.5607476635514018
0.178539332852986,0.5700934579439252
0.17984130607194093,0.5794392523364486
0.18233544083776526,0.5887850467289719
0.18406562924643466,0.5981308411214953
0.18837444229385375,0.6074766355140186
0.18890938811602495,0.616822429906542
0.1911518233937728,0.6261682242990654
0.19286896919565744,0.6355140186915887
0.19360469311226616,0.6448598130841121
0.20002918513865764,0.6542056074766355
0.20236567448521794,0.6635514018691588
0.20607732114804678,0.6728971962616822
0.20685973617285655,0.6822429906542056
0.21150270825813164,0.6915887850467289
0.21193543763480963,0.7009345794392523
0.21461306423497814,0.7102803738317757
0.2155093568775239,0.719626168224299
0.22164480402928982,0.7289719626168224
0.22238262362150654,0.7383177570093458
0.22464393958145143,0.7476635514018691
0.22567765979824522,0.7570093457943925
0.230571262383534,0.7663551401869159
0.2321494760416091,0.7757009345794392
0.23280059679543466,0.7850467289719626
0.23832556586622622,0.794392523364486
0.23841333851715119,0.8037383177570093
0.2407750354495944,0.8130841121495327
0.24403533653715254,0.822429906542056
0.26004621900220537,0.8317757009345794
0.2632651017637578,0.8411214953271028
0.26756826219877095,0.8504672897196262
0.26945621574211914,0.8598130841121495
0.27640242079292004,0.8691588785046729
0.28459466186307814,0.8785046728971962
0.2854254998305045,0.8878504672897196
0.28568903041196536,0.897196261682243
0.2865164196744719,0.9065420560747663
0.2891934977036568,0.9158878504672897
0.29442711688610446,0.9252336448598131
0.3031479638806964,0.9345794392523364
0.309566076733678,0.9439252336448598
0.3309217840894654,0.9532710280373832
0.35296857361314293,0.9626168224299065
0.40018313645055154,0.9719626168224299
0.41361004865771717,0.9813084112149533
0.4413826357036519,0.9906542056074766
1.093632032387434,1.0


==> figures/40_mean_vdda.csv <==
time_ms,mean_vdda_no_bf,mean_vdda_with_bf
1.3595895242968226e-12,0.004666678840784027,0.004083345267973389
0.0025000000013612224,0.0034166789043505253,0.005583345200000001
0.0050000000013624216,0.004166678763671992,0.005166678618163993
0.007500000001363621,0.004166678604544979,0.004750012018179895
0.010000000001365254,0.004916678795449555,0.005416678540844254
0.012500000001366886,0.0047500120637820635,0.005416678631891032
0.015000000001368086,0.004916678586320361,0.006250011745281411
0.017500000001369285,0.0053333453726168364,0.005666678377180721
0.020000000001370918,0.0035833452572951916,0.0052500117543067696
0.02250000000137255,0.0037500120869201764,0.005666678595425238
0.02500000000137375,0.004416678609157541,0.005416678545054813
0.02750000000137495,0.0052500119725035375,0.006000011836661932
0.030000000001376582,0.0040833454596466865,0.005250011845882074
0.03250000000137822,0.004750012041342651,0.004666678818374509
0.035000000001379414,0.005500011708047021,0.00625001196781646
0.03750000000138061,0.004250012018406482,0.0054166785493821165
0.04000000000138225,0.004666678632249473,0.005000011990785856
0.042500000001383875,0.004416678809225021,0.004333345446125115
0.04500000000138508,0.0041666786276990725,0.005416678539985374
0.04750000000138628,0.004333345236964063,0.004750011953794924
0.050000000001387906,0.004916678530610722,0.0054166788277557
0.052500000001389546,0.0043333452555767565,0.003750012101890693
0.05500000000139074,0.004083345218541578,0.006000011567552263
0.05750000000139194,0.005583345116490954,0.004666678841754512
0.06000000000139358,0.006416678334972314,0.005416678190710356
0.0625000000013952,0.0048333451953497175,0.006083345190699446
0.06500000000139641,0.004416678823271369,0.005333345069680265
0.06750000000139761,0.00466667833478417,0.004666678423291381
0.07000000000139923,0.00508334498600889,0.0050833452419733515
0.07250000000140087,0.004500012084044687,0.0058333451953308454
0.07500000000140207,0.004333345288789826,0.004666678656077793
0.07750000000140327,0.003833345270157209,0.005416678553228542
0.0800000000014049,0.004083345432778112,0.0059166788046825704
0.08250000000140653,0.0029166787031367457,0.0046666788890726224
0.08500000000140773,0.01608334403753617,0.004583345460996331
0.08750000000140894,0.04883334405165633,0.0055000117248636335
0.09000000000141056,0.08258334414104414,0.0053333453294779854
0.0925000000014122,0.11491664000000226,0.00541667842824148
0.0950000000014134,0.14391665993404762,0.005916678376445468
0.0975000000014146,0.17033335996699525,0.023250011004714875
0.10000000000141623,0.1981666798772713,0.2011666800660845
0.10250000000141786,0.2214166799621929,0.36308334007088805
0.10500000000141907,0.24249998001418938,0.46083334001892073
0.10750000000142027,0.26241669996686307,0.5048333598721866
0.11000000000142189,0.28016666005213114,0.48266669995260614
0.11250000000142353,0.2949166600000023,0.4644999999003619
0.11500000000142473,0.3075833199715091,0.4448333600094981
0.11750000000142592,0.3183333799667298,0.42708333989068786
0.12000000000142756,0.3274999999048404,0.4849166799762087
0.12250000000142919,0.3329166798999642,0.606666660004765
0.12500000000143038,0.33866666017163305,0.709083360081047
0.12750000000143158,0.35075002012883194,0.7392499999713719
0.13000000000143322,0.36391668,0.7028333599331213
0.13250000000143486,0.3744166800191301,0.6703333600430408
0.13500000000143605,0.3844167201100865,0.6427500200861547
0.13750000000143725,0.395833320004792,0.6178333800047886
0.1400000000014389,0.4015833398417349,0.5930000398465299
0.14250000000144053,0.3834167,0.5680833599135762
0.14500000000144173,0.36641670011052085,0.6145000001009129
0.14750000000144292,0.35241672000961827,0.7245000200529009
0.15000000000144456,0.33824999993740884,0.7807500401107392
0.15250000000144617,0.3284166799758982,0.7919999999517987
0.15500000000144737,0.3408333400385931,0.8044166600578926
0.1575000000014486,0.3520000200579381,0.7875000200048285
0.1600000000014502,0.36524998001450315,0.744750039995166
0.16250000000145184,0.3776666998886996,0.7049999999854839
0.16500000000145304,0.3805000400774886,0.6679166799225102
0.16750000000145424,0.36599999999515254,0.6323333399418364
0.17000000000145588,0.35150003993206613,0.6795000001116089
0.17250000000145752,0.33658331995627844,0.8002500400340026
0.1750000000014587,0.3214167000583436,0.8938333399708283
0.1775000000014599,0.3136666798637532,0.9247500000048652
0.18000000000146155,0.3273333399220582,0.9490000200438427
0.1825000000014632,0.3412499998878321,0.9330833599366007
0.18500000000146438,0.35283338008785303,0.8815833399951188
0.18750000000146558,0.3655833399804603,0.8392499998827642
0.19000000000146722,0.3703333400733544,0.7970833399853303
0.19250000000146883,0.3547500599118748,0.7570000199363554
0.19500000000147005,0.3390833400244981,0.7941666801714888
0.19750000000147125,0.3255833600245193,0.9077500200049016
0.20000000000147286,0.31258333999509047,1.011166599946007
0.2025000000014745,0.3038333399557686,1.103833400073719
0.2050000000014757,0.31783338014263707,1.1895000001082008
0.2075000000014769,0.3321666600246126,1.1995831999557083
0.21000000000147853,0.3451666800344953,1.1409999998718638
0.21250000000148017,0.35775000003946983,1.084583399980274
0.21500000000148137,0.3620833200395005,1.0312499999901292
0.21750000000148256,0.34725001998023486,0.9815000199752882
0.2200000000014842,0.33341668000989344,1.0046668201187172
0.22250000000148584,0.3200833599207618,1.099416599945528
0.22500000000148704,0.30608332002478134,1.1845000001982577
0.22750000000148823,0.2990832999652798,1.2665835999900714
0.23000000000148987,0.31300001999006755,1.3366665999751748
0.23250000000149149,0.32750003999502597,1.3359167999950248
0.23500000000149268,0.34166668000497324,1.2718333999402973
0.2375000000014939,0.35391668005477084,1.2093333999203288
0.24000000000149552,0.35858334002990944,1.1492499999750803
0.24250000000149716,0.3434166599500995,1.093666599990024
0.24500000000149835,0.32899999996504203,1.1078334000948922
0.24750000000149955,0.31641669996001454,1.1951667999750015
0.2500000000015012,0.30391667995496646,1.2719166000450322
0.2525000000015028,0.2954999999749542,1.3435832000350671
0.255000000001504,0.3108333198947296,1.400916400080224
0.25750000000150525,0.3239167200752521,1.3928333999046614
0.26000000000150686,0.33799999994475194,1.3237497999497954
0.26250000000150847,0.3516667198642455,1.259083200090514
0.2650000000015097,0.3574166599798746,1.1984165999949643
0.26750000000151086,0.34058333991439105,1.1408331999295023
0.27000000000151253,0.32800001995462735,1.1502500001764282
0.27250000000151414,0.3132500200605602,1.2332500000353197
0.27500000000151537,0.30116666001010234,1.3070834001363583
0.27750000000151653,0.2920833798887943,1.3745834001162427
0.2800000000015182,0.30741666,1.428416599989884
0.2825000000015198,0.3212500201367729,1.417583400010115
0.28500000000152104,0.33624999996958094,1.3486668000253441
0.2875000000015222,0.3495000399391154,1.283500000010143
0.29000000000152387,0.35533335997968346,1.22158339989334
0.2925000000015255,0.33891668005084347,1.1623331998983133
0.2950000000015267,0.3252500200508856,1.1699168000661426
0.2975000000015279,0.3123333198879658,1.2504167999745295
0.3000000000015295,0.2990833400101942,1.324333199933735
0.30250000000153116,0.2896666799795871,1.390999799943891
0.3050000000015323,0.30458332004085886,1.4414999999898015
0.30750000000153355,0.3213333599284411,1.4288332000460024
0.31000000000153516,0.3337500000409352,1.3593334000869939
0.3125000000015368,0.34800003997950907,1.2953331999129372
0.315000000001538,0.35391669997436903,1.232583399825702
0.3175000000015392,0.33958331982044115,1.1714165999692183
0.32000000000154083,0.32491671999999755,1.1787498000513608
0.3225000000015425,0.3114999999691528,1.2586668000154113
0.32500000000154367,0.2988333598970957,1.330166800056605
0.3275000000015449,0.2900833598764217,1.3960002001081198
0.3300000000015465,0.30233332009278346,1.4474167999535843
0.3325000000015481,0.31966667998451975,1.4399999996904076
0.33500000000154934,0.3339999999225392,1.3653334000258162
0.33750000000155056,0.3469166799689918,1.2988334000723358
0.34000000000155217,0.3536667000103452,1.2362499999430838
0.3425000000015538,0.3384166600569694,1.17691679995856
0.345000000001555,0.32408335993262255,1.1815834001192012
0.3475000000015562,0.30991666000518725,1.2616667999533062
0.35000000000155784,0.29891667990134224,1.3328332000675054
0.35250000000155945,0.28808335991683404,1.3985831999584213
0.3550000000015607,0.303416659968789,1.448916600036417
0.35750000000156185,0.3187500199375317,1.4404999998594434
0.3600000000015635,0.33191668002605446,1.367583200020849
0.3625000000015651,0.34674999987480065,1.3025833999478293
0.36500000000156635,0.35208336002610263,1.2387499999321405
0.3675000000015675,0.3369999999686525,1.1790831999216438
0.3700000000015692,0.32333336003661045,1.1813334001516713
0.3725000000015708,0.31075000001570563,1.2605834001361218
0.37500000000157196,0.29791666002095873,1.3340001999842814
0.3775000000015732,0.2879166799632972,1.3990000000629226
0.3800000000015748,0.30258330003674583,1.448999800042013
0.38250000000157647,0.3176666800788174,1.44024980001053
0.38500000000157764,0.33149997993690067,1.3689999999474245
0.38750000000157886,0.343833339994736,1.3024165999789463
0.39000000000158047,0.3534166798999096,1.2397499999894683
0.39250000000158214,0.3374166600158201,1.1790833999472494
0.3950000000015833,0.3230000399525038,1.1833333999999873
0.39750000000158453,0.31099999991021654,1.2629999999419095
0.40000000000158614,0.2989166799365577,1.333666600015873
0.4025000000015878,0.2895833599206187,1.399333399968247
0.405000000001589,0.3033333199523347,1.4497499999999999
0.4075000000015902,0.3184166998727958,1.4404168000053041
0.4100000000015918,0.331000020010611,1.36925
0.4125000000015934,0.34308334013809055,1.3035001999681204
0.41500000000159465,0.35225002000000005,1.2396666000159582
0.4175000000015959,0.3360833400425511,1.1804165999574514
0.4200000000015975,0.32233336006389546,1.1233331999414473
0.4225000000015991,0.30891665999466966,1.0694999998987398
0.4250000000016003,0.2972500000373378,1.017249999957324
0.4275000000016015,0.28650002005337927,0.9664166600960833
0.43000000000160316,0.30258331992519405,0.9199166600374049
0.43250000000160477,0.3172500200053493,0.9381666799679065
0.435000000001606,0.3312499799839426,1.0379165400696047
0.43750000000160716,0.34399998001071586,1.1302499999893034
0.4400000000016088,0.3518333600268123,1.2125832001447945
0.44250000000161044,0.33624998002147255,1.2900831999516906
0.44500000000161166,0.32358337992479563,1.3025831998120083
0.44750000000161283,0.31049999984410515,1.2361668000752548
0.4500000000016145,0.2977500198977591,1.177249999946185
0.4525000000016161,0.2855000400107729,1.119249999973071
0.45500000000161733,0.2734999799353134,1.0649165999353252
0.4575000000016185,0.2625833399784249,1.0722500001186863
0.4600000000016201,0.2504166800161988,1.160416800043183
0.4625000000016218,0.24150001988648512,1.2409166001243475
0.46500000000162295,0.23241667984312517,1.315000000016228
0.46750000000162417,0.2495833400108264,1.3808332000757964
0.4700000000016258,0.2703333399512304,1.429499800086719
0.47250000000162745,0.2876666800108498,1.47125000009764
0.4750000000016286,0.3048333399077173,1.501250000027125
0.47750000000162984,0.3149166799511071,1.5174167999945634
0.48000000000163145,0.29841665994018574,1.518333200000013
0.4825000000016331,0.2865000399346799,1.483083600103413
0.4850000000016343,0.2725000000926035,1.4123333999128271
0.4875000000016355,0.26158334009267237,1.3422500000054556
0.4900000000016371,0.2534166799563476,1.2765833999836171
0.49250000000163874,0.27033332003277455,1.2147499998962268
0.49500000000163996,0.2878333800765248,1.211583400103862
0.4975000000016412,0.30533333991247696,1.2879168000711165
0.5000000000016428,0.31950002005475625,1.3566668000930675
0.5025000000016444,0.33200000004384755,1.4200000000493158
0.5050000000016456,0.3444166600438807,1.4678334001042057
0.5075000000016469,0.35641668007684624,1.5032500000219602
0.5100000000016485,0.3671666801758196,1.5163332000054988
0.5125000000016501,0.37966670011549575,1.518999999961497
0.5150000000016512,0.38708335997247934,1.5176666000770642
0.5175000000016525,0.3699166800991427,1.5186666000220361
0.5200000000016541,0.35516670008821405,1.5190001999668934
0.5225000000016558,0.3399166600993392,1.51749979999449
0.5250000000016569,0.3267500000552278,1.519083400005527
0.5275000000016582,0.3165833399170992,1.5194165999170992
0.5300000000016598,0.32816670007744825,1.5178332000608623
0.5325000000016614,0.341500019988924,1.480500000304557
0.5350000000016626,0.35550001987808305,1.4103334001440804
0.5375000000016639,0.36591666,1.3434167999556124
0.5400000000016655,0.3768333200333094,1.2770831999555956
0.5425000000016671,0.38725003994998985,1.2153332000389134
0.5450000000016683,0.3985833398387443,1.1573331999277356
0.5475000000016694,0.4078333399499196,1.102583399788554
0.5500000000016712,0.41658336005012914,1.0480833999944257
0.5525000000016728,0.4260833199609736,0.9967499600000027
0.5550000000016739,0.4335000200613712,0.9481666799944201
0.5575000000016751,0.4415833399944174,0.959249999988835
0.5600000000016768,0.4485833801453091,1.0565002000335333
0.5625000000016784,0.45599998002237896,1.1460000000727169
0.5650000000016796,0.46158333988803485,1.2279166000895636
0.5675000000016808,0.43999999998319456,1.3019168000167798
0.5700000000016825,0.42208332006168536,1.3178334001289855
0.5725000000016841,0.40599999999438785,1.254166600095445
0.5750000000016853,0.3878333600112354,1.1933333999662963
0.5775000000016864,0.3727500000505897,1.1353334000730535
0.580000000001688,0.35758337998311873,1.080416400061902
0.5825000000016898,0.34441667985919916,1.080333400140806
0.585000000001691,0.32958333997745404,1.1684167999549027
0.5875000000016921,0.3158333400620411,1.2484166000507737
0.5900000000016937,0.30375002011855423,1.3218333999774001
0.5925000000016954,0.3171666799491436,1.386833399977392
0.5950000000016966,0.33133331998303683,1.4360834000282696
0.5975000000016978,0.3442499999717064,1.476833199954734
0.6000000000016994,0.35650001997167935,1.505083200033999
0.6025000000017011,0.364916660056697,1.5164999999432989
0.6050000000017023,0.35050003997162954,1.5180001999205601
0.6075000000017035,0.33566665998864453,1.4883335998750802
0.6100000000017051,0.3211667000795697,1.4137499999033731
0.6125000000017067,0.3094166599317343,1.3430000000739728
0.615000000001708,0.2982500200512337,1.2786667999601462
0.6175000000017091,0.3109166600968458,1.2169167999544168
0.6200000000017107,0.3258333599429764,1.2073332000684265
0.6225000000017124,0.3386666400171242,1.2847500001369823
0.6250000000017136,0.35166667999428936,1.3538334000742687
0.6275000000017148,0.3644166598513947,1.4175001999999863
0.6300000000017164,0.3760000398340895,1.4679167999084597
0.632500000001718,0.3869167198511128,1.4636665999942828
0.6350000000017193,0.3956666800802247,1.3908331999484267
0.6375000000017205,0.4057500200458743,1.323499999988522
0.6400000000017221,0.41158338012053514,1.2586667999540864
0.6425000000017237,0.39366664015512,1.1983332000057498
0.645000000001725,0.379166679948259,1.1889168001494599
0.6475000000017261,0.364500019896437,1.2673332001323399
0.6500000000017278,0.34841670001727815,1.3379166000921612
0.6525000000017294,0.3344999800979961,1.4038332000173068
0.6550000000017306,0.34666665998846524,1.4540002000865246
0.6575000000017318,0.36016669981528715,1.4540834000288707
0.6600000000017334,0.37133333989022443,1.3810836001039712
0.662500000001735,0.3824166999479518,1.3159998000000137
0.6650000000017362,0.39033335997106217,1.2524999998784847
0.6675000000017375,0.3726666600521198,1.1917499998667958
0.6700000000017391,0.3582500199420345,1.1330833999710221
0.6725000000017407,0.3422500000638221,1.0777499999884148
0.6750000000017419,0.32816668003483407,1.0260831999419502
0.6775000000017432,0.31716669999999997,0.9759166800290489
0.6800000000017448,0.3284166600465233,0.9279166600407089
0.6825000000017464,0.3417500000407442,0.9325000001164152
0.6850000000017475,0.3537500401397927,1.0325834000931855
0.6875000000017488,0.3668333599766834,1.1248332001224162
0.6900000000017504,0.3764166799533249,1.208500000134188
0.692500000001752,0.3585833400583978,1.284333200128482
0.6950000000017532,0.34516668002337586,1.3069166000350632
0.6975000000017545,0.3308333399532179,1.2443334000234099
0.7000000000017561,0.3185000399297625,1.1825833999473208
0.7025000000017577,0.30558333996484804,1.124916400123046
0.7050000000017589,0.29325003994137305,1.070250200035162
0.70750000000176,0.2804166799589318,1.064916600187741
0.7100000000017618,0.26824997994715305,1.154333400123313
0.7125000000017634,0.25658338001175446,1.2349998001469555
0.7150000000017646,0.2478333600235234,1.3097499999999858
0.7175000000017657,0.26483335990583434,1.3758332000824192
0.7200000000017674,0.2838333399116375,1.3888331999941186
0.7225000000017691,0.3006666598702834,1.3200833999882122
0.7250000000017702,0.3146666998937945,1.2559166000885174
0.7275000000017714,0.32508335998819204,1.1942500000059089
0.7300000000017731,0.30991667989362026,1.1370002000295454
0.7325000000017747,0.29674998004140835,1.1272498000354925
0.7350000000017759,0.2856666798579348,1.2108330000296064
0.7375000000017771,0.2728333398933781,1.2870000000651522
0.7400000000017787,0.26108334004150335,1.3564166000829982
0.7425000000017804,0.2780833599643934,1.4117500000415442
0.7450000000017816,0.2957500200296904,1.4195833998277834
0.7475000000017827,0.3122499797801414,1.3511665998871085
0.7500000000017844,0.3248333400059509,1.2854168000178425
0.7525000000017861,0.336833319898801,1.2228334000773937
0.7550000000017872,0.3220000198868186,1.1635833999523346
0.7575000000017884,0.3063333599821143,1.1513332000596286
0.76000000000179,0.29533335986277265,1.231249800143207
0.7625000000017917,0.282833339874591,1.3066665999581928
0.7650000000017929,0.27050002009561125,1.3740831999462326
0.7675000000017941,0.2866666998983449,1.4270000000358782
0.7700000000017957,0.3030000000000014,1.4345833999760687
0.7725000000017973,0.3167500401377911,1.3644166000119915
0.7750000000017986,0.331000000071939,1.2974166000179848
0.7775000000017998,0.34208331996400815,1.2369165998080403
0.7800000000018014,0.32716668006604693,1.1759997999579939
0.782500000001803,0.3144166599399022,1.1620002000480585
0.7850000000018043,0.30224999993385115,1.2406668002345058
0.7875000000018054,0.2895833598555756,1.3157500000180673
0.790000000001807,0.2774999999939764,1.382250000042152
0.7925000000018086,0.29050004008440033,1.4354999999758808
0.7950000000018099,0.30866667977679413,1.4758333999999853
0.7975000000018111,0.3206667001629849,1.503999999951684
0.8000000000018127,0.33608331993354107,1.515999999867088
0.8025000000018143,0.3472499999032439,1.5168331999939624
0.8050000000018156,0.33133333990318026,1.5152502001936365
0.8075000000018168,0.319000039921281,1.4911665998728538
0.8100000000018184,0.3059999998909061,1.4172499998545434
0.81250000000182,0.29275003989687376,1.3474999999635888
0.8150000000018212,0.2811666600182128,1.2821668000182114
0.8175000000018224,0.2952499999757047,1.21900000005467
0.820000000001824,0.3089166401033583,1.2027501999817314
0.8225000000018257,0.32450002002434153,1.2787498000547965
0.8250000000018268,0.33899997995737774,1.3488334
0.8275000000018281,0.35125003989641435,1.4120832001584334
0.8300000000018297,0.3630833200060991,1.4628334000487841
0.8325000000018313,0.3736666601465003,1.4671666000122032
0.8350000000018325,0.38633336002443264,1.3938332000183096
0.8375000000018338,0.3950833399694404,1.3283331999266703
0.8400000000018354,0.4037499999938836,1.2610832001345884
0.842500000001837,0.3867500400489823,1.1998332000857297
0.8450000000018382,0.3719999998652094,1.1820834001531608
0.8475000000018394,0.3552500400245237,1.2619166000919768
0.8500000000018411,0.34066666006749946,1.3327500001165933
0.8525000000018427,0.3306666398096115,1.3991666000061465
0.8550000000018438,0.33791668014750204,1.450750000079888
0.8575000000018451,0.350250020147599,1.4566666000000148
0.8600000000018467,0.36333332000615737,1.3863331999630826
0.8625000000018483,0.3752499999753578,1.3175834001047286
0.8650000000018495,0.38316668008014554,1.2551667999938303
0.8675000000018507,0.3695833198581207,1.1929165999568285
0.8700000000018524,0.35341670002469566,1.1742500001049558
0.872500000001854,0.3396666599505638,1.253166800197742
0.8750000000018552,0.3251666799381653,1.325750000241159
0.8775000000018564,0.3137499998948123,1.3921666000742652
0.8800000000018581,0.3232500200990864,1.4451666000619345
0.8825000000018597,0.3383333398884276,1.4531666000372052
0.8850000000018609,0.3510000598945574,1.3810001999689783
0.887500000001862,0.36241668001861604,1.3151667999130865
0.8900000000018637,0.37191668001863376,1.252000199999985
0.8925000000018654,0.3572500198632231,1.1897500000062071
0.8950000000018665,0.3424999999315663,1.1326668000559903
0.8975000000018677,0.32741670001867346,1.0771668000684604
0.9000000000018693,0.3152499998753808,1.02633319993148
0.902500000001871,0.30216665998752784,0.9752500200311811
0.9050000000018722,0.3151667000062393,0.9289166799001561
0.9075000000018734,0.32849999999375523,0.9216666801935732
0.910000000001875,0.341249980093747,1.022666660062508
0.9125000000018767,0.35433336006255023,1.116250000050036
0.9150000000018779,0.3646666600438142,1.2001666001502183
0.917500000001879,0.34983333991858256,1.277666600075142
0.9200000000018806,0.33483333998119447,1.3107497999373403
0.9225000000018824,0.3207500400376435,1.2449166000251009
0.9250000000018835,0.3073333200878915,1.1849999998430476
0.9275000000018847,0.2965833599874368,1.126166800006272
0.9300000000018863,0.28508333993083884,1.071416400037754
0.9325000000018879,0.2718333400125849,1.0565000001761857
0.9350000000018892,0.2595833802455692,1.14758340007556
0.9375000000018904,0.25025001994959084,1.2281666000567093
0.940000000001892,0.23991665991171027,1.3024998001576662
0.9425000000018936,0.2545833401199259,1.370416800183024
0.9450000000018949,0.27416668008842127,1.4218331999936942
0.947500000001896,0.29208335987992456,1.4661665998356899
0.9500000000018977,0.30758333981656716,1.4955834000948633
0.9525000000018993,0.31875003999999996,1.5132500001012956
0.9550000000019006,0.3051666800506766,1.5165833999683167
0.9575000000019017,0.2913333799873218,1.4942499999429526
0.9600000000019033,0.28058331998731245,1.4190834000126982
0.9625000000019049,0.26958333981586496,1.3497498000889026
0.9650000000019062,0.25841669996187944,1.285666800019045
0.9675000000019074,0.2725,1.2219999999745652
0.970000000001909,0.2904166999809116,1.1975832000700013
0.9725000000019106,0.30616663989811066,1.2746666000891653
0.9750000000019119,0.3200000400063712,1.3442498001465866
0.9775000000019131,0.33175000013389855,1.4085000001402814
0.9800000000019147,0.34616668001276346,1.4609165999489342
0.9825000000019163,0.35716668004471386,1.470749800012785
0.9850000000019175,0.3695833200000015,1.3975832000191892
0.9875000000019187,0.3807500599999985,1.3300832000447727
0.9900000000019203,0.39083334002560355,1.2657501999231755
0.992500000001922,0.3743333200000015,1.2040833999038918
0.9950000000019231,0.36116667987820483,1.1454997999102627
0.9975000000019244,0.3453333399166172,1.0913333999807575
1.000000000001926,0.3307500000128386,1.0371668000064094
1.0025000000019277,0.3187500398843503,0.987249999993576
1.0050000000019288,0.32741669998071316,0.9389999999678557
1.00750000000193,0.34058336008362555,0.9287500200707601
1.0100000000019316,0.3540000200836976,1.0283332001545205
1.0125000000019333,0.3640000201610934,1.1196668000644274
1.0150000000019346,0.37541666014185254,1.2038334001224968
1.0175000000019356,0.359583360116128,1.2816665999483914
1.0200000000019374,0.346083360058116,1.3175831997739922
1.0225000000019389,0.330833340226202,1.2521666000387932
1.0250000000019401,0.31891667998060236,1.1933331998448096
1.0275000000019414,0.30574999994176055,1.1328334000064761
1.030000000001943,0.2944166798963802,1.0789997998834422
1.0325000000019446,0.2814166799805548,1.057000000200954
1.035000000001946,0.2709166798378586,1.148250000006491
1.037500000001947,0.2592500400259592,1.2283332001297882
1.0400000000019487,0.24833335998051315,1.302916400090957
1.0425000000019502,0.26208335999349897,1.3707500000715005
1.0450000000019515,0.2804999999804866,1.3965834000780537
1.0475000000019528,0.2970833401171524,1.3283331998698515
1.0500000000019543,0.31341667982412347,1.2623332
1.052500000001956,0.3251667199869572,1.2029999997718295
1.0550000000019573,0.31041667990215077,1.143666800058694
1.0575000000019583,0.29791668001958016,1.1200834000195816
1.06000000000196,0.28650005986281063,1.2024998000588254
1.0625000000019615,0.2733333399869236,1.2795834000523025
1.0650000000019628,0.2622500199738313,1.34791680022898
1.067500000001964,0.2754166799672685,1.4100833997905045
1.0700000000019656,0.2939166799279319,1.4518336001441297
1.0725000000019673,0.30966665994754095,1.488833399921313
1.0750000000019684,0.3235833600459276,1.510333400000016
1.0775000000019697,0.33466667998687016,1.5169999998621306
1.0800000000019714,0.3223333799342952,1.515500200118249
1.0825000000019729,0.30808332001315314,1.4963334000723152
1.0850000000019742,0.29533336007896305,1.4224165999671032
1.0875000000019754,0.2826666600065829,1.351333400078992
1.090000000001977,0.27150000007248865,1.2864997999275176
1.0925000000019787,0.28358335994724027,1.2244999999670152
1.0950000000019797,0.3009999999340077,1.164916600026402
1.097500000001981,0.31650002003961675,1.1088333999801758
1.1000000000019827,0.3291666800594756,1.0555833999405226
1.1025000000019842,0.34175002002645183,1.003333280006603
1.1050000000019855,0.35533335995367366,0.9554999999338196
1.1075000000019866,0.36616668013905007,0.9375000402052681
1.1100000000019883,0.3775833600530184,1.0383332000795285
1.11250000000199,0.3872500200862205,1.1285832001525722
1.115000000001991,0.3968333400663682,1.2122498000995514
1.1175000000019923,0.38333335996679707,1.2880834000398262
1.120000000001994,0.3685000199534731,1.329333599953456
1.1225000000019956,0.3520833800532076,1.2627499999534362
1.1250000000019968,0.33900001992013173,1.200833400113155
1.127500000001998,0.32433335996004226,1.1431667999600248
1.1300000000019996,0.3102499999800036,1.0879999999333612
1.1325000000020014,0.2999166599933287,1.061166400126781
1.1350000000020024,0.28816669979309467,1.1518334000734125
1.1375000000020037,0.2742499999465694,1.2314998001736566
1.1400000000020052,0.26366669996658015,1.3056668000735159
1.142500000002007,0.2747500200602041,1.3736666001070539
1.1450000000020082,0.29191670005354453,1.4027498000602543
1.1475000000020092,0.30791667995981514,1.333500000073667
1.150000000002011,0.323666699926271,1.269166599959801
1.1525000000020127,0.3345833400939143,1.2073335999530044
1.1550000000020137,0.3220000199530175,1.1489999999328593
1.157500000002015,0.30858333994627035,1.1200833999596862
1.1600000000020165,0.29616667989245976,1.2020002002016237
1.1625000000020183,0.282250000141271,1.2799165999731024
1.1650000000020195,0.27233333993941694,1.3494168001211662
1.1675000000020206,0.2825833399797964,1.4072500000404105
1.1700000000020223,0.3004166800067414,1.4328331998449824
1.1725000000020238,0.31466670001349123,1.3620833998583197
1.175000000002025,0.329166680067503,1.296666599797509
1.1775000000020264,0.34208334001350715,1.2319999999932407
1.1800000000020279,0.3278333199324063,1.1724999999053543
1.1825000000020296,0.3152500200135305,1.1401664001894496
1.1850000000020309,0.30200002,1.2230000000000003
1.187500000002032,0.28925004010836136,1.2971667999728878
1.1900000000020337,0.2770833400406706,1.3659168000338704
1.1925000000020352,0.2888333799592974,1.422416799993211
1.1950000000020364,0.3043333399999984,1.4649166000407108
1.1975000000020377,0.31891668014262187,1.4954998001426367
1.2000000000020392,0.3325833201019584,1.514166599918433
1.202500000002041,0.3469166998911629,1.5160834000612204
1.2050000000020422,0.3329166599931945,1.515416400040856
1.2075000000020433,0.31908336006129695,1.5011665999795833
1.210000000002045,0.30599999990457627,1.4251667999386395
1.2125000000020465,0.29341669997271225,1.3556665999863617
1.2150000000020478,0.2814166599044431,1.2891664001365193
1.217500000002049,0.29325001998634104,1.2265831999658567
1.2200000000020506,0.308749979952159,1.1922502000888415
1.2225000000020523,0.3235000199110734,1.2679168000889167
1.2250000000020533,0.33600000004791,1.3398332000889965
1.2275000000020546,0.350083339979456,1.4035002001780401
1.2300000000020563,0.3613333399931459,1.4556666001302407
1.2325000000020578,0.37349999993826555,1.4782499997873537
1.2350000000020591,0.38316672019216286,1.4019999999931316
1.2375000000020604,0.3944166600892759,1.333833400068679
1.240000000002062,0.4047500199450197,1.2689166000206171
1.2425000000020636,0.38816670004814613,1.2077500000068837
1.2450000000020647,0.37158330003441004,1.1737501999242892
1.247500000002066,0.35816667998622825,1.251583600082617
1.2500000000020677,0.3422500000551364,1.3231668002136545
1.2525000000020692,0.3286666601103521,1.3891668001724131
1.2550000000020705,0.3365833200000017,1.4437500001242236
1.2575000000020717,0.34983335995166503,1.4664998001381095
1.2600000000020732,0.360416660096751,1.3933331999170881
1.262500000002075,0.37316666000000165,1.3270835998409265
1.265000000002076,0.38475003988927775,1.2631667998754217
1.2675000000020773,0.36991667993768496,1.2008333999515284
1.270000000002079,0.3554166998752691,1.1424165999376346
1.2725000000020805,0.33925002012482036,1.0868332000624277
1.2750000000020818,0.3265000200138772,1.034833399965311
1.2775000000020829,0.3127500201319082,0.9849166798819778
1.2800000000020846,0.3214166800555874,0.9360000000000017
1.2825000000020863,0.33425000006953404,0.9123333400903941
1.2850000000020874,0.3475000400626192,1.013000000180906
1.2875000000020886,0.36033336008353395,1.106666600104436
1.2900000000020904,0.37308333988156017,1.1919166000139287
1.2925000000020919,0.358250039944216,1.2692500001115714
1.2950000000020931,0.3434999799860476,1.3405834001116292
1.2975000000020942,0.3293333200069831,1.401000000132641
1.300000000002096,0.3175000198463085,1.4468334002724492
1.3025000000020976,0.3043333399720328,1.4860831999930197
1.3050000000020987,0.29125001992305255,1.5094166000559566
1.3075000000021,0.28149999978301327,1.5030829999790347
1.3100000000021015,0.26691665997198244,1.4269167999579888
1.3125000000021032,0.2565000400280424,1.3568333999018591
1.3150000000021045,0.24791667989478733,1.2900833998527044
1.3175000000021055,0.25841671994385,1.2274997999649304
1.3200000000021073,0.2767500000772575,1.1840002004494736
1.322500000002109,0.29333336009840716,1.2649166000984375
1.32500000000211,0.3090000199578012,1.3368332000210983
1.3275000000021113,0.3227500399155536,1.3998331999718625
1.3300000000021128,0.33474998002817413,1.45341680006337
1.3325000000021145,0.34766670002819267,1.4779999999365676
1.3350000000021158,0.3600833599788412,1.404166599985918
1.3375000000021169,0.3708333202046248,1.335500000021185
1.3400000000021186,0.38308336000706233,1.2708331998305344
1.34250000000212,0.369416679915198,1.2100833998657246
1.3450000000021214,0.3541667000000017,1.1698332000212304
1.3475000000021227,0.33866666016271935,1.246999800155668
1.3500000000021242,0.32575002,1.3195832001132946
1.352500000002126,0.31274999994331554,1.387000199999966
1.3550000000021272,0.32108338,1.4403336002126816
1.3575000000021282,0.33324999997871924,1.4660000001631637
1.36000000000213,0.3471666999077078,1.3934167999999658
1.3625000000021315,0.3582500200923563,1.3264997999360773
1.3650000000021327,0.3707500001421745,1.2619166000568813
1.367500000002134,0.35800002003556125,1.2010834000782133
1.3700000000021355,0.34300001993593493,1.1597500001637289
1.3725000000021372,0.3290833399145129,1.2402500000926167
1.3750000000021383,0.31508333999287186,1.3133335999857163
1.3775000000021396,0.30324999994294555,1.3804168001497696
1.3800000000021413,0.3112499999714517,1.4379165999429102
1.3825000000021428,0.3250833401428556,1.4668333996785603
1.385000000002144,0.33750000007146397,1.391999799899974
1.3875000000021454,0.3502500601859153,1.323416600078669
1.3900000000021469,0.36533335983541876,1.2595000000858687
1.3925000000021486,0.3499167001432298,1.1989167999928156
1.3950000000021496,0.33525000017196316,1.1392502001002889
1.397500000002151,0.3235833800215084,1.085166600043017
1.4000000000021526,0.3094166600143502,1.031916799999983
1.4025000000021541,0.29725002004308015,0.9821666801077045
1.4050000000021554,0.306916659985631,0.9345833600287344
1.4075000000021567,0.3200833600575089,0.907166680079072
1.4100000000021582,0.33291666015825366,1.0071665401510719
1.41250000000216,0.3455833401223842,1.1005832001223963
1.415000000002161,0.35941667991355697,1.1860000001728999
1.4175000000021623,0.3470833599711712,1.2646668000576509
1.420000000002164,0.33166666019474833,1.3199167999639418
1.4225000000021655,0.31900003994947246,1.2542499999927763
1.4250000000021668,0.30816665981222424,1.1940833998122105
1.4275000000021678,0.29391668000722815,1.134166600108405
1.4300000000021695,0.2824166599204544,1.0813331998915428
1.4325000000021713,0.2710833399493426,1.0422500803401116
1.4350000000021723,0.2591666999565521,1.1324166001013687
1.4375000000021736,0.24750002011591304,1.2146666000941861
1.4400000000021753,0.23866665994924824,1.2895834002102564
1.4425000000021768,0.24858333996372317,1.360333400014505
1.445000000002178,0.2685000000508193,1.4014999999854862
1.4475000000021792,0.287416700014528,1.3328331999201253
1.4500000000021809,0.30416667985461454,1.268916599992725
1.4525000000021826,0.31700002,1.2070831999491092
1.4550000000021837,0.3046666799708867,1.1489167998034602
1.457500000002185,0.2912500200655483,1.1045000004151282
1.4600000000021864,0.27875000000728684,1.1900834001166138
1.4625000000021882,0.2669166801896362,1.2673332000583621
1.4650000000021894,0.25675001994162133,1.3398334000802656
1.4675000000021905,0.2675000199050768,1.4007497999854024
1.4700000000021922,0.28375002003653516,1.4456666001023069
1.472500000002194,0.30183332000731494,1.482749799992699
1.475000000002195,0.31650002006584754,1.507666799926832
1.4775000000021963,0.3305833200292845,1.5153334000658674
1.4800000000021978,0.3175000201172118,1.515500000007314
1.4825000000021995,0.3051666599706756,1.5069167994794608
1.4850000000022008,0.29391669988263786,1.4319167999853357
1.4875000000022018,0.28049999997064384,1.3621665999046004
1.4900000000022036,0.27016667993390053,1.296000199853083
1.492500000002205,0.27724999993384847,1.232166599948543
1.4950000000022063,0.29675001994851957,1.1718333999558554
1.4975000000022076,0.3099166800588626,1.115833200007364
1.5000000000022091,0.32400002016936913,1.0620002000736095
1.5025000000022108,0.33808333999262874,1.0114999999115795
1.5050000000022121,0.351333380014746,0.9625833198820285
1.5075000000022132,0.3628333400737697,0.9290000001549151
1.510000000002215,0.374416680059061,1.02608340003689
1.5125000000022164,0.38616669991134517,1.1195831999409038
1.5150000000022172,0.394833340088686,1.2023333999852246
1.517500000002219,0.3820833600665613,1.2795002000961324
1.5200000000022205,0.366583339955591,1.3494998000740208
1.5225000000022222,0.3518333599703733,1.409666600259241
1.5250000000022237,0.3374166800296481,1.4569166000296554
1.5275000000022245,0.3250833599184411,1.4920834000518894
1.5300000000022262,0.310583360037099,1.5120833999035483
1.5325000000022277,0.297833320126232,1.5072499999851732
1.5350000000022286,0.2863333399182936,1.43358339974
1.5375000000022303,0.27566667976211223,1.362499999918232
1.5400000000022318,0.263750039977681,1.2957500000594888
1.5425000000022335,0.2720000001042292,1.2320834000297674
1.545000000002235,0.28958337986589977,1.1718331999702123
1.5475000000022359,0.3059166798733011,1.1156665998733082
1.5500000000022376,0.3195000200074603,1.0605834000671208
1.552500000002239,0.3322500000970262,1.0095833999776036
1.55500000000224,0.34500000011945364,0.9602500001493175
1.5575000000022416,0.3582500199850557,0.9267500401046
1.5600000000022431,0.37124999997009456,1.0234168001271027
1.5625000000022449,0.3799167001346839,1.1159166001346839
1.5650000000022464,0.3913333400748738,1.2003332000748812
1.5675000000022472,0.3781667000524297,1.27808339992509
1.570000000002249,0.36366668003747665,1.3355834000075013
1.5725000000022504,0.34816670021003515,1.2727499999249996
1.5750000000022513,0.33458333987244276,1.2090836000599852
1.577500000002253,0.32141669982728754,1.1499168000149944
1.5800000000022545,0.3060000002479939,1.0961667999022995
1.5825000000022562,0.295500020052639,1.0534166000751883
1.5850000000022577,0.28241668002257564,1.1386666000602184
1.5875000000022585,0.27216665992472144,1.2204166001279695
1.5900000000022603,0.2606667198493236,1.2963334000226012
1.5925000000022618,0.27008333993215244,1.3648332000377061
1.5950000000022626,0.2881667000301674,1.4107499999849045
1.597500000002264,0.3039166799169843,1.3431667998943333
1.6000000000022658,0.3184166999093693,1.278666599932027
1.6025000000022676,0.3310000000377893,1.216749999848872
1.605000000002269,0.32025004006050656,1.1584999997882375
1.60750000000227,0.3085833399546048,1.1124165998865347
1.6100000000022716,0.2948333400151421,1.1930831999621676
1.6125000000022731,0.2826666801060691,1.269250000128793
1.615000000002274,0.270916660030316,1.3404168000227197
1.6175000000022755,0.2807500200834273,1.401500000022735
1.6200000000022772,0.2984166799316869,1.446750000129026
1.622500000002279,0.3125833400151912,1.4854165999164328
1.6250000000022804,0.32591665986318596,1.508166599946787
1.6275000000022812,0.33883332006083217,1.5163331998859602
1.6300000000022827,0.33033331987826015,1.516583199916326
1.6325000000022845,0.31624999987816577,1.509666600030465
1.6350000000022853,0.30283334010663576,1.4359999998248179
1.6375000000022868,0.28875004011433814,1.364999999748452
1.6400000000022885,0.2785833401678105,1.2992499998397995
1.6425000000022902,0.287000019954199,1.2353334000152607
1.6450000000022917,0.30241668010693745,1.1854165999847472
1.6475000000022926,0.31783338011462003,1.2604165998701196
1.650000000002294,0.33199999988530227,1.331083400061166
1.6525000000022958,0.34333334009947863,1.3957500000612122
1.6550000000022966,0.35441670013778037,1.4504166000842114
1.6575000000022981,0.36783335998467825,1.4842499998850962
1.6600000000022999,0.3790833399770019,1.413333199900354
1.6625000000023014,0.38875002007670967,1.343999800046045
1.665000000002303,0.39916668014585943,1.278416599992317
1.667500000002304,0.38875001977730655,1.2171667998617588
1.6700000000023054,0.3708333201460141,1.1665000002151813
1.6725000000023071,0.3560000399384797,1.242083200092297
1.675000000002308,0.34175002016154643,1.3150832000461752
1.6775000000023095,0.32783334011546567,1.3833333998768285
1.6800000000023112,0.3330833399460741,1.4380834000539129
1.6825000000023127,0.3463333398535345,1.474083199861262
1.6850000000023144,0.35866665993057356,1.4045833997762869
1.6875000000023153,0.36925002003858065,1.3354999999536816
1.6900000000023168,0.38083336004633633,1.2709999999459556
1.6925000000023185,0.37166665973726726,1.2089999999072705
1.6950000000023193,0.35516669989950467,1.1575834002396475
1.6975000000023208,0.34050000000773417,1.2341664001392747
1.7000000000023225,0.3273333399458128,1.3079166000077476
1.702500000002324,0.31283332010071147,1.375583200092964
1.7050000000023258,0.3187500198604613,1.4339999999612274
1.7075000000023266,0.3323333400465277,1.470083599976698
1.710000000002328,0.34408334009311814,1.3990833999922525
1.7125000000023298,0.35691667993010984,1.3319167999067918
1.7150000000023304,0.37083331984464174,1.2677499998679511
1.7175000000023322,0.3592500000077744,1.2051664001010833
1.7200000000023339,0.34450001995332724,1.1559166001322332
1.7225000000023354,0.33049999992993884,1.2307499999532925
1.725000000002337,0.31716669988315555,1.305416600070088
1.727500000002338,0.30433333992986916,1.371083400264952
1.7300000000023394,0.31025001989862894,1.4292500002261423
1.7325000000023412,0.3229167000936385,1.4666666000546296
1.7350000000023418,0.3365000000624436,1.3969166000468518
1.7375000000023435,0.34966671999218807,1.3309165998750316
1.7400000000023452,0.3615833601094286,1.2654998000156454
1.7425000000023467,0.3525833801095077,1.2054165998592201
1.7450000000023485,0.3371666800861067,1.153166600031318
1.747500000002349,0.3247500399138676,1.2281666001017788
1.7500000000023508,0.3118333199608249,1.3011668001959036
1.7525000000023525,0.29825000002352287,1.369833400164641
1.7550000000023531,0.3039999800549094,1.4289999999686371
1.7575000000023548,0.31825002,1.4659168000078364
1.7600000000023566,0.33308333993716127,1.397416799882161
1.762500000002358,0.3450833399607019,1.3305001999213775
1.7650000000023598,0.3575000400393251,1.2653331999606785
1.7675000000023604,0.34775004004720433,1.2045002000471872
1.7700000000023621,0.3342499999133923,1.152416600196843
1.7725000000023639,0.32091667995273065,1.2256668001812001
1.7750000000023645,0.3065833400157622,1.3020833999842432
1.7775000000023662,0.2953333399763424,1.3685002001813829
1.7800000000023677,0.30224997992896957,1.4278333999210708
1.7825000000023694,0.31533336019743197,1.4656666000710759
1.7850000000023711,0.3295000001501597,1.39658360005529
1.7875000000023717,0.3418333201264986,1.3293332001106968
1.7900000000023735,0.3556666999604434,1.2660831998892703
1.7925000000023752,0.34416668026917335,1.205916399691281
1.7950000000023758,0.33100002009502816,1.1455834001425422
1.7975000000023775,0.31908335992075143,1.0904168000554608
1.800000000002379,0.304083360134805,1.0385834
1.8025000000023808,0.2922500401269689,0.988250059888896
1.8050000000023825,0.2989166599364751,0.939250019888829
1.807500000002383,0.3137500200556057,0.8992500002621384
1.8100000000023848,0.32816668003179333,0.994083340055641
1.8125000000023863,0.3409999801034082,1.0874166001909065
1.8150000000023871,0.35316669994430316,1.176499799992037
1.8175000000023889,0.3438333200000019,1.2546668000159185
1.8200000000023904,0.33033333999203196,1.3214999999043906
1.822500000002392,0.3160833400717609,1.2605000000637985
1.8250000000023938,0.30383334012764934,1.2002500000957395
1.8275000000023944,0.2911666800798143,1.142833399952113
1.8300000000023962,0.27958336004791984,1.0865001998322545
1.8325000000023977,0.26733334003995946,1.0380832001518738
1.8350000000023985,0.25700001989606747,1.1222499999920177
1.8375000000024002,0.24658333988799916,1.2050832000560254
1.8400000000024017,0.23600002001600898,1.2826667999599586
1.8425000000024034,0.24241666001602097,1.3513336001521732
1.845000000002405,0.2626666799759502,1.4050833998396748
1.8475000000024058,0.2821666798797167,1.3421666000401067
1.8500000000024075,0.29783334012839136,1.277083399879632
1.852500000002409,0.31283335993575995,1.2144163999920026
1.8550000000024098,0.30483333996786943,1.1565831998232983
1.8575000000024116,0.2918333798392476,1.1049167999517748
1.860000000002413,0.28124999981500204,1.1800834000723899
1.8625000000024148,0.26824999991146836,1.2595832001126905
1.8650000000024163,0.2565000200080568,1.3313331999436335
1.8675000000024171,0.26416667993554216,1.394166599951658
1.8700000000024188,0.2824166800241864,1.4377499999193724
1.8725000000024203,0.29916666003227227,1.3715834001532967
1.8750000000024212,0.31258336020175065,1.3078333997256109
1.877500000002423,0.32566670013728705,1.2436665998303875
1.8800000000024244,0.3188333599272737,1.1826667999192038
1.8825000000024261,0.30475000014556064,1.129833200129413
1.8850000000024276,0.29258338000000006,1.2018334001942217
1.8875000000024285,0.2804166600404746,1.278166800105198
1.8900000000024302,0.2689999999757009,1.3500832000810035
1.8925000000024317,0.27483332009726785,1.410000200170196
1.8950000000024325,0.2927500400405377,1.4515832001135205
1.8975000000024342,0.30758332006490885,1.3884167997971573
1.9000000000024357,0.3234166999025799,1.3206666000649612
1.9025000000024375,0.33591663997562715,1.2576666000162422
1.905000000002439,0.32808333991870586,1.1955831999674955
1.9075000000024398,0.3139167000162619,1.1425834000487936
1.9100000000024415,0.30166665994303515,1.2148333999430467
1.912500000002443,0.2886666999592872,1.2895002001058666
1.9150000000024439,0.27716667996741345,1.3589998001303616
1.9175000000024454,0.2824166800489062,1.4193332000000196
1.920000000002447,0.2992500000244704,1.4600832000163266
1.9225000000024488,0.3145000199591893,1.3943334000816252
1.9250000000024503,0.32775002008984355,1.3282499999019683
1.9275000000024511,0.3407500199918295,1.2625834
1.9300000000024529,0.33216666005723183,1.2011664001062896
1.9325000000024544,0.32008335991001335,1.1490833998527283
1.9350000000024552,0.3055000001063869,1.21858340000819
1.9375000000024567,0.29341670011463805,1.292166400188371
1.9400000000024584,0.2830000197623611,1.3615834001556804
1.9425000000024601,0.28808336007379515,1.4218333999671957
1.9450000000024616,0.3046666398851273,1.4661668000245962
1.9475000000024625,0.31891669989330496,1.4977501999178995
1.950000000002464,0.331166660114986,1.514083200082158
1.9525000000024657,0.3443333200821944,1.5160000000821963
1.9550000000024665,0.336583320041107,1.5176667998848907
1.957500000002468,0.3235000398848217,1.514416799917724
1.9600000000024698,0.3093333399588407,1.441083599909435
1.9625000000024715,0.2980833398929083,1.370166799991716
1.965000000002473,0.2855833799010821,1.3050834000576865
1.9675000000024738,0.2896667000164928,1.2425833999340212
1.9700000000024753,0.3060000000495046,1.1856665998844758
1.972500000002477,0.3203333600330249,1.251916600222947
1.9750000000024779,0.334666660041293,1.3244166001982094
1.9775000000024794,0.34808335989256267,1.3891666001405099
1.980000000002481,0.3581666799586528,1.4473332000992545
1.9825000000024826,0.36975000004137615,1.4846666000827402
1.9850000000024843,0.38158335993375736,1.421416799900615
1.9875000000024852,0.3921666600248499,1.35124999995859
1.9900000000024867,0.40291665995855885,1.2858331998342394
1.9925000000024884,0.39175000023223683,1.224166799817502
1.9950000000024892,0.37575002004148256,1.1639165999170427
1.9975000000024907,0.36091668006641414,1.1092499999501875
2.0000000000024922,0.34633336009138604,1.0557497998587726
2.002500000002494,0.3313333201413233,1.0030833399501164
2.0050000000024957,0.33375002004991033,0.9542499999750458
2.0075000000024965,0.34541668028291095,0.9116666998668631
2.0100000000024982,0.3590000199583673,0.9998333399500421
2.0125000000024995,0.3703333399333448,1.0936663999917016
2.0150000000025003,0.38025004017502717,1.1780000002167135
2.017500000002502,0.37333334013343566,1.257500000066711
2.020000000002504,0.35800001998330966,1.3267499999833157
2.0225000000025055,0.34400000005010317,1.2736665998413532
2.025000000002507,0.32999999989136736,1.2101666000250688
2.0275000000025076,0.31683335980775373,1.153083399791011
2.0300000000025094,0.30433333981598565,1.0962499998243507
2.032500000002511,0.29150004000837076,1.0462499998995596
2.035000000002512,0.27833334007534993,1.122166800058592
2.0375000000025136,0.26716664011729324,1.204500000242955
2.040000000002515,0.25775003992455253,1.281833400067058
2.0425000000025166,0.261333359949667,1.3515834001593945
2.0450000000025184,0.2788333201678812,1.40575000015111
2.047500000002519,0.29766667993282436,1.3497499999160256
2.050000000002521,0.31325001988237483,1.2845001998739523
2.052500000002522,0.3258333399495562,1.2230831998654914
2.055000000002523,0.3183333400841099,1.1620832000504833
2.0575000000025248,0.30449998008415324,1.1083334000588905
2.0600000000025265,0.2940000400421025,1.1782502000420965
2.062500000002528,0.28158335992415817,1.2560000001432423
2.0650000000025295,0.26891666004216236,1.328166800126483
2.0675000000025303,0.2750833398228914,1.3911668001602056
2.070000000002532,0.2915000400084401,1.4396663999915742
2.0725000000025338,0.3070000000422274,1.4792499999662125
2.0750000000025346,0.3217500401436171,1.5047500000676188
2.077500000002536,0.33533332000845656,1.515416599940816
2.0800000000025376,0.32916667989004245,1.5156666001438033
2.0825000000025393,0.31475001989842993,1.5144165999238035
2.085000000002541,0.30208331983060493,1.4449165998898859
2.087500000002542,0.2903333598729098,1.3740001999491434
2.0900000000025436,0.2770833400847688,1.3070000000678095
2.092500000002545,0.2820833598388241,1.2436665997540053
2.0950000000025457,0.2973333400678828,1.1844165998472576
2.0975000000025474,0.31358336,1.1273333997962047
2.100000000002549,0.3273333600169889,1.072500199991477
2.102500000002551,0.3407500000765143,1.0202499999745154
2.105000000002552,0.35266672005955024,0.9713333398553733
2.107500000002553,0.36441668013616285,0.9233333202553101
2.1100000000025547,0.37616667995742764,1.0090834799914847
2.1125000000025564,0.3869166999488797,1.1015000004089786
2.1150000000025573,0.3965,1.1874998001534394
2.1175000000025586,0.3881667001449912,1.2657502000938128
2.1200000000025603,0.3724166600170711,1.3364999999573326
2.122500000002562,0.35766669995730277,1.2822500001451593
2.1250000000025637,0.3428333201281744,1.2214167998974605
2.1275000000025646,0.32866668014531275,1.1625001998290088
2.130000000002566,0.31575002005987207,1.1064165999144568
2.1325000000025676,0.3020833402139479,1.053000000068457
2.1350000000025684,0.2912500199229543,1.1249168001198249
2.13750000000257,0.2785833201113671,1.2084999999914472
2.140000000002572,0.2675833201628767,1.2846666000771516
2.142500000002573,0.2715833398885014,1.356249999914246
2.145000000002575,0.28833335993134035,1.4123332000600846
2.1475000000025757,0.30383334001717016,1.4570832000257767
2.1500000000025774,0.31866670007731895,1.4913331999914228
2.152500000002579,0.33249999995702295,1.5122499999312424
2.15500000000258,0.3257500201203796,1.5160834000601753
2.1575000000025812,0.3126666599655845,1.5154166001032507
2.160000000002583,0.3002499799655634,1.447666800017213
2.1625000000025847,0.28825001991384347,1.3754166000603383
2.1650000000025864,0.27591667997413755,1.3087500000258396
2.1675000000025872,0.2784166801293453,1.2458332001121266
2.1700000000025885,0.2961666801553185,1.1865831999741343
2.1725000000025902,0.3113333401208835,1.2456668002935414
2.175000000002591,0.3265000200431815,1.3184166001727344
2.177500000002593,0.33816666011234636,1.3850000001642013
2.1800000000025945,0.35116670001729455,1.4444999999481145
2.182500000002596,0.3623333201990291,1.4849999999480796
2.1850000000025975,0.37541668000865636,1.4254999999567182
2.1875000000025984,0.3863333400519678,1.3554999998181274
2.1900000000026,0.39608332002599916,1.289333199956675
2.192500000002602,0.38833334006937664,1.2269997999826834
2.195000000002602,0.3730833198612256,1.1679167999652986
2.197500000002604,0.35766668001735813,1.1105000000347036
2.2000000000026056,0.343749999939203,1.0578333999565603
2.2025000000026074,0.3290833399826167,1.0059166000434625
2.205000000002609,0.3281666801478419,0.9590833597825785
2.20750000000261,0.3414166801130751,0.9113333400521892
2.210000000002611,0.355500039973886,0.9912501202959296
2.212500000002613,0.3672499998606411,1.088666599973871
2.2150000000026138,0.3784166799825754,1.1755833999390253
2.2175000000026155,0.37183334000000007,1.2529166002353587
2.220000000002617,0.3586666797121486,1.3235000002442445
2.2225000000026185,0.3414999999476266,1.2777499999738353
2.22500000000262,0.32733334009607695,1.216083199659382
2.227500000002621,0.3142500201048294,1.155583199991299
2.2300000000026228,0.3029999999475527,1.0999166000437217
2.2325000000026245,0.2901666998250517,1.0454164002187325
2.235000000002625,0.27683333998249815,1.116833399894976
2.2375000000026266,0.26633331994747467,1.2013331998599408
2.2400000000026283,0.2555000198598336,1.277000000271578
2.24250000000263,0.25791670013149204,1.348083400131492
2.245000000002632,0.27700000005263153,1.4063333999298318
2.247500000002632,0.2958333598332801,1.3536667998683778
2.250000000002634,0.3097499999561029,1.2870000001229012
2.2525000000026356,0.3233333600702787,1.2257499998594343
2.2550000000026365,0.3187500399648481,1.16541660009668
2.257500000002638,0.30483333993844614,1.1107499998592956
2.2600000000026395,0.29258333992961716,1.1738331999824323
2.262500000002641,0.2798333400880379,1.2508336002288687
2.265000000002643,0.2682500201145221,1.3243334000616735
2.2675000000026437,0.27233336007930947,1.3896665999999789
2.2700000000026455,0.289500020132251,1.4377502000176055
2.272500000002647,0.3052500000441119,1.383833199858854
2.2750000000026476,0.32041672008825056,1.3160833999646915
2.2775000000026493,0.33266668,1.2529165998763705
2.280000000002651,0.3293333198586351,1.190999800079562
2.2825000000026527,0.31483333986738044,1.133500200008806
2.2850000000026545,0.30199997996461303,1.1942500000531038
2.287500000002655,0.2889167000708013,1.2721666001415854
2.2900000000026566,0.2773333399911456,1.3440833999025723
2.2925000000026583,0.28049999992025915,1.404416600070895
2.295000000002659,0.29658334014181065,1.451583400079767
2.297500000002661,0.3112500000088695,1.3979999999202022
2.300000000002662,0.3259166800354968,1.3286667999999573
2.302500000002664,0.33791666007991006,1.2649168
2.3050000000026656,0.33433333999111464,1.204083399884492
2.3075000000026664,0.3194167200088861,1.144666600177787
2.310000000002668,0.307583319919962,1.2038334000800188
2.3125000000026694,0.2935000201868493,1.280500000151275
2.3150000000026703,0.2816666800445022,1.3500836001601677
2.317500000002672,0.2699166599376569,1.4120000001870334
2.3200000000026737,0.2595833798217536,1.457166800151478
2.3225000000026754,0.24841667992865518,1.4907500001962015
2.3250000000026767,0.23874999979479083,1.4800831999286506
2.3275000000026775,0.22716668014280317,1.4019999998928983
2.3300000000026793,0.21858333992855322,1.3348333999196214
2.332500000002681,0.21133333992850484,1.268999799848083
2.335000000002682,0.2001666600357555,1.2083334000267931
2.3375000000026835,0.19266669999105107,1.1497501999373638
2.340000000002685,0.1850833599194503,1.0950000000089353
2.3425000000026865,0.1742500001074661,1.040250000152215
2.3450000000026883,0.16708334010752032,0.9896666600985533
2.347500000002689,0.16008333994622573,0.9406666601702949
2.350000000002691,0.15341667998206365,0.894916700143497
2.352500000002692,0.14516666024230615,0.8525000199012833
2.355000000002693,0.1413333200807839,0.8112499999281969
2.3575000000026947,0.13624997984731685,0.7712500199820377
2.3600000000026964,0.13074997988316853,0.7335833401437999
2.362500000002698,0.12391665996402905,0.6983333399910083
2.3650000000026994,0.1173333202519693,0.6639999999460089
2.3675000000027002,0.11466668005400193,0.631833340081003
2.370000000002702,0.10983334018912605,0.6008333399099426
2.3725000000027037,0.10608332016221615,0.573500020036046
2.3750000000027045,0.09999999019832911,0.5499999999549268
2.3775000000027062,0.09883335179255952,0.526000020117247
2.3800000000027075,0.092666676,0.5047500198917013
2.3825000000027092,0.08883334617158302,0.48241668005418187
2.385000000002711,0.08500001206325511,0.4642499800090394
2.387500000002712,0.08125001197288627,0.44408334009942063
2.3900000000027135,0.07708334804521817,0.42733331993669343
2.392500000002715,0.0768333440180993,0.4081666800271484
2.3950000000027156,0.07216668009052372,0.39091668002715496
2.3975000000027173,0.06950001204528365,0.3760833398007496
2.400000000002719,0.06658334387312508,0.35999999999093896
2.402500000002721,0.06400001196372686,0.34599999995465935
2.405000000002722,0.06016667805444429,0.33166666008166645
2.407500000002723,0.05783334596369194,0.31866668003631066
2.4100000000027246,0.05616667792734985,0.30566665975480556
2.4125000000027264,0.053416678072696844,0.29200002001817554
2.415000000002727,0.05175001194546029,0.28108333990910195
2.4175000000027285,0.05108334801819096,0.27083333979079666
2.42000000000273,0.04775001426390196,0.2595000398088985
2.422500000002732,0.04675001200910615,0.2501666799544671
2.4250000000027336,0.04608334589066038,0.24049997993622219
2.4275000000027345,0.04316667820963425,0.23041666002734792
2.4300000000027357,0.042000009945287256,0.220916659863217
2.4325000000027375,0.040583345890504254,0.21274999997262603
2.4350000000027383,0.038166680091275225,0.20216668014604133
2.43750000000274,0.03700001398173343,0.19400000003653184
2.4400000000027418,0.036250011917761095,0.18633334021016754
2.4425000000027435,0.03416667788113523,0.18000001991770684
2.4450000000027448,0.03408334778041848,0.1717500000182977
2.4475000000027456,0.03191667787187029,0.16716669999999562
2.4500000000027473,0.0309166778809473,0.1606666601007361
2.452500000002749,0.029000011926702225,0.154666700054969
2.45500000000275,0.029666679871688362,0.14899999994500707
2.457500000002751,0.02941667791746186,0.1439999999082902
2.460000000002753,0.028000009917410258,0.13775001979811435
2.4625000000027546,0.027250011834741565,0.1324166798714642
2.4650000000027563,0.025833343935692497,0.1277499998621979
2.467500000002757,0.023666677935672044,0.12174998006433083
2.4700000000027584,0.02308334809195465,0.11766666005517068
2.47250000000276,0.02366667788040253,0.11325000002760166
2.475000000002761,0.022750013963188872,0.1088333400460106
2.4775000000027627,0.021250010128919018,0.10666667970532903
2.4800000000027644,0.022333345981571752,0.10175001803685584
2.4825000000027657,0.022000011898595368,0.09833334406453056
2.4850000000027674,0.02075001198155129,0.0966666798616339
2.4875000000027683,0.018916676138409468,0.09258334382468156
2.49000000000277,0.019666677963067886,0.08925001005539838
2.4925000000027717,0.01766667807391071,0.0854166781293438
2.4950000000027726,0.01733334600924037,0.08341667791683735
2.497500000002774,0.01600001209246083,0.07883334389829345
2.5000000000027756,0.015583347981495915,0.07691667600925238
2.5025000000027773,0.016666680018515206,0.07300001201851543
2.505000000002779,0.014833344175977875,0.06933334607409597
2.50750000000278,0.01600001183323236,0.06716667803705954
2.510000000002781,0.014833345981458548,0.06675001180531655
2.512500000002783,0.014500013981446985,0.06358334408348834
2.5150000000027837,0.01433334593505477,0.06141668209277843
2.5175000000027854,0.014250014074268996,0.05991667987931232
2.520000000002787,0.015000011814211189,0.057833343916395
2.5225000000027884,0.01291668017660871,0.05433334603718054
2.52500000000279,0.015000011814008804,0.05341667795350204
2.527500000002791,0.013750011962790108,0.05208334407441979
2.5300000000027927,0.011416677102390643,0.050500014046540885
2.5325000000027944,0.011833347032347449,0.04766667814902439
2.535000000002795,0.011083348055901374,0.047916677878880314
2.5375000000027965,0.01050001107882382,0.04616668004660572
2.5400000000027982,0.01091667718134606,0.04500001209327038
2.5425000000028,0.011333345855996671,0.04325001206532976
2.5450000000028017,0.012500013962645547,0.042750011878598414
2.547500000002802,0.010916679343959802,0.041250011925279974
2.550000000002804,0.011583345859812457,0.03866668016822459
2.5525000000028055,0.010583347209351389,0.038500014074812544
2.5550000000028064,0.0085833445870901,0.035583346102899385
2.557500000002808,0.009166678534488184,0.03550000999064154
2.56000000000281,0.009916680706353567,0.034416677953177
2.562500000002811,0.009416678731185587,0.032333346018740494
2.565000000002813,0.009333346321890442,0.032333344112514165
2.5675000000028136,0.010916681237510443,0.030333346168797043
2.5700000000028154,0.00908334719999991,0.031083344009383264
2.572500000002817,0.00900001207511345,0.030916677887329713
2.5750000000028175,0.009166680693920532,0.02966667797182353
2.577500000002819,0.00841667919735522,0.028666680084580554
2.580000000002821,0.009833347199999933,0.028416679868369033
2.5825000000028226,0.00966668084703964,0.02825001383065607
2.5850000000028244,0.008916679381172386,0.025416678037655138
2.5875000000028248,0.008750011484749938,0.025416677971750255
2.5900000000028265,0.008750012209421001,0.025416679868105706
2.592500000002828,0.007833345162292909,0.024750012009426624
2.595000000002829,0.007750011581140695,0.023583345952851508
2.5975000000028308,0.007000012235886327,0.023583347962257674

